Long Term Photometric Variability in Kepler Full Frame Images: Magnetic Cycles of Sun-Like Stars

Photometry from the Kepler mission is optimized to detect small, short duration signals like planet transits at the expense of long-term trends. This long-term variability can be recovered in photometry from the Full Frame Images (FFIs), a set of calibration data collected approximately monthly during the Kepler mission. Here, we present f3, an open-source package to perform photometry on the Kepler FFIs in order to detect changes in the brightness of stars in the Kepler field of view over long time baselines. We apply this package to a sample of 4,000 Sun-like stars with measured rotation periods. We find $\approx 10\%$ of these targets have long-term variability in their observed flux. For the majority of targets we identify the luminosity variations are either correlated or anticorrelated with the short-term variability due to starspots on the stellar surface. We find a transition between anticorrelated (starspot-dominated) variability and correlated (facula-dominated) variability between rotation periods of 15 and 25 days, suggesting the transition between the two modes is complete for stars at the age of the Sun. We also identify a sample of stars with apparently complete cycles, as well as a collection of short-period binaries with extreme photometric variation over the Kepler mission.

==> variable_info_update.txt <==
Title: Long Term Photometric Variability in Kepler Full Frame Images: Magnetic Cycles of Sun-Like Stars
Authors: Montet B.T., Tovar G., Foreman-Mackey D.
Table: Stars with observed long-term variability during the Kepler mission
================================================================================
Byte-by-byte Description of file: variable_info.txt
--------------------------------------------------------------------------------
   Bytes Format Units Label        Explanations
--------------------------------------------------------------------------------
   1-  8 I8     ---     KIC          Kepler Input Catalog identifier
  10- 15 F6.3   d       Prot         Rotation period (days) (1)
  16- 21 F6.3   mag     Kepmag       Kepler Input Catalog Magnitude (2)
  23- 27 F5.3   mag     B-V          B-V color (mag) (3)
  29- 33 F5.2   ---     Scatter      Scatter in measured FFI photometry (parts per thousand)
  35- 41 A5     ---     Variability  If determinable, primary driver of FFI variability (spots of faculae)
  42- 47 A5     ---     Notes        Additional comments (4)
--------------------------------------------------------------------------------
Note (1): Taken from McQuillan, A., Mazeh, T., & Aigrain, S. 2014, ApJS, 211, 24
Note (2): Taken from Brown, T. M., Latham, D. W., Everett, M. E. & Esquerdo, G. A. 2011, AJ, 142, 112
Note (3): Taken from Everett, M. E., Howell, S. B., & Kinemuchi, K. 2012, PASP, 124, 316
Note (4): 
    1 = Short-period binary
    2 = Apparent complete cycle observed in FFI data
    3 = GALEX-detected UV source (Olmedo, M., Lloyd, J., Mamajek, E. E., et al. 2015, ApJ, 813, 100)
--------------------------------------------------------------------------------
 2013503 19.065 13.759 0.701  6.62 Spots   
 2447723 23.023 13.052 0.649  2.29 Spots   
 2581014 16.418 13.620 0.678  0.92 Spots   
 2582166 20.659 12.606 0.647  0.99 Faculae 
 2694675 12.650 14.335 0.689  3.77 Spots   3 
 2694810  0.478 12.980 0.645  6.13         1,2,3 
 2712799  8.567 15.138 0.587  4.89 Spots   
 2720200 10.846 14.882 0.697  6.83 Spots   
 2848223  4.751 13.620        6.32 Spots   
 2974459 48.867 12.476 0.641  1.26 Faculae 
 2998285 12.915 14.439 0.647  3.26 Spots   
 3098004 13.276 12.965 0.623  1.97 Spots   
 3100219 11.925 11.283 0.706  2.48 Spots   
 3100608 12.695 15.284 0.698 10.05 Spots   
 3112131  9.655 13.976 0.635  6.63 Spots   
 3120356  9.732 14.730 0.680  6.08 Spots   
 3236788  5.429 13.702 0.618 11.11 Spots   2 
 3241761 11.211 13.195 0.609  6.72 Spots   
 3339737 17.303 14.436 0.674  2.68 Spots   3 
 3348273  4.281 15.335 0.636  7.88 Spots   
 3355907 18.346 13.410 0.666  4.39 Spots   
 3445089  8.956 14.845 0.667  5.93 Spots   3 
 3526570 10.316 15.331 0.710  7.24 Spots   
 3539172 17.910 13.917 0.707  1.50 Faculae 
 3550386  0.319 15.514 0.746 17.17 Spots   
 3634449 23.161 15.870 0.669 12.39 Spots   
 3641346 14.722 13.170 0.575  1.10 Spots   
 3743810  1.101 11.093        4.71 Spots   2,3 
 3747974 13.532 13.649 0.616  8.25 Spots   3 
 3748982 17.951 15.169 0.699  3.98 Spots   
 3839042 16.088 12.371 0.581  1.21 Faculae 
 3850974  8.554 14.929 0.715  8.78 Spots   
 3853405  0.352 14.514 0.622 30.48         1 
 3942959 10.656 13.633 0.646  6.34 Spots   
 3951905 13.081 14.625 0.684  2.42 Spots   3 
 3958523  9.952 13.277 0.624  8.66 Spots   
 3965916 23.713 13.617 0.658  1.85 Faculae 
 3974758 11.829 14.629 0.698  4.00 
 4039677 13.756 15.048 0.685  2.18 Spots   
 4158803 14.132 13.113 0.609  3.13 Spots   
 4242173 14.127 12.511 0.611  1.89 Spots   
 4243697 45.428 10.415        0.84 Faculae 
 4252390 19.489 13.944 0.628  1.41 Spots   
 4260947  9.111 14.120 0.634  8.34 
 4261467  3.247 14.347 0.648 13.63         3 
 4271582 16.551 13.554 0.631  1.97 Spots   
 4274884 14.447 12.297 0.618  0.63 Faculae 
 4379526  7.038 14.551        7.12 Spots   
 4382416 11.849 13.371 0.609  3.90 Spots   
 4383012 13.686 14.393 0.649  3.63 Spots   
 4384825  2.276 13.730 0.579  1.54 Faculae 
 4555566  7.362 14.892 0.710  7.94 Spots   2 
 4555662  2.520 12.344 0.532  6.86 
 4555711 17.031 14.252 0.655  1.33 Faculae 
 4649302 15.788 14.388 0.578  1.98 Spots   
 4726114 22.408 13.096 0.711  3.33 Spots   2 
 4831272 11.209 13.240        2.73 Spots   
 4859022  4.583 12.920 0.640  7.21 
 4860414 14.127 15.574 0.689  6.49 Spots   
 4863614  1.010 12.453 0.535 41.51 Faculae 1 
 4903070  6.928 15.067 0.629  7.58 Spots   
 4909515  7.096 13.822 0.628  1.46 Spots   
 4919184 12.986 12.610 0.606  2.42 Spots   
 4939764  1.600 14.155 0.594  1.88 Spots   
 4947394  7.491 14.817 0.636  2.70 Faculae 
 4948236 10.410 15.290 0.675  5.98 Spots   
 4995418 12.003 13.331 0.589  5.54 Spots   
 4997082 10.172 13.891 0.694  4.52 
 5000199 12.098 13.614 0.574  3.24 Spots   
 5003319  6.266 14.841 0.690  5.56 Spots   
 5003889 12.559 13.707 0.624  1.51 Spots   
 5007875 14.351 14.485 0.622  2.25 Spots   
 5017876 10.507 13.713 0.620  6.71 Spots   
 5021010 21.629 13.687 0.558  1.02 Spots   
 5022454  6.725 13.216 0.607  7.48 Spots   
 5034263  7.417 14.285 0.631  5.63 Spots   
 5096578 15.091 15.133 0.593  2.11 Spots   
 5106550 20.010 15.487 0.734  5.10 Spots   
 5130844  6.687 14.493 0.677  7.87 Spots   
 5183364 13.727 14.519 0.678  2.87 Spots   
 5185228 14.171 14.507 0.714  3.28 Spots   
 5271040 13.037 13.911 0.593  2.34 Spots   
 5295397  6.320 13.337 0.598  7.76 Spots   
 5302725  2.332 13.011 0.548  1.41 Spots   
 5352480 11.668 14.714 0.640  4.62 Spots   3 
 5352687  5.200 13.472 0.643  8.83 Spots   2 
 5426356  0.415 12.730 0.592 23.47 
 5443980 10.926 14.718 0.590  4.18 Spots   
 5450764 16.867 14.967 0.668  6.38 Spots   2,3 
 5467495 12.270 14.258 0.684  2.09 Spots   
 5560719 42.063 12.341 0.615  1.83 Faculae 
 5563578 13.440 13.846 0.672  4.33 Spots   
 5564082  5.494 10.715 0.612  6.97 
 5597879 17.972 13.078 0.638  3.49 Spots   3 
 5607906 12.450 14.804 0.650  7.01 Spots   
 5643492  8.951 14.528 0.611  7.36 Spots   
 5693869 18.278 14.257 0.625  1.55 Spots   
 5696303 10.411 14.192        4.74 Spots   
 5702872 10.247 13.783 0.593  1.86 Spots   
 5717832 19.371 14.628 0.647  2.43 Spots   
 5791940 10.833 10.778 0.613  1.93 Spots   3 
 5794238 12.738 15.230 0.658  4.46 Spots   3 
 5823237  5.302 13.232 0.660  6.34 
 5881665 14.220 13.865 0.600  3.90 Spots   
 5951750 13.067 14.747 0.655  6.16 Spots   3 
 5953631 14.778 15.479 0.696  9.33 Spots   
 6037036  8.235 12.507 0.618 10.25 Spots   
 6038355  8.089 11.732 0.600  6.78 Spots   2 
 6045936 12.782 15.179 0.654  7.93         3 
 6059892  9.561 13.364 0.588  7.33 
 6065478 29.313 12.666        0.96 Faculae 
 6196908 13.984 14.845 0.651  3.76         3 
 6205852 19.638 12.209 0.595  0.97 Faculae 
 6220160 11.957 15.664 0.687  5.81 Spots   
 6263983 13.805 13.173 0.562 10.33         2 
 6272252 11.668 11.897        2.37 Spots   
 6359539  9.225 14.328 0.661  7.43 
 6359768  0.411 15.614 0.637  6.46 
 6364326  6.545 12.722 0.599  6.17 Spots   
 6365080  2.667 11.456 0.502  7.65 
 6370015 20.220 13.418 0.692  1.13 Faculae 
 6442389 18.853 14.673 0.662  2.87 Spots   
 6523389  1.281 14.578 0.606  3.86 Spots   3 
 6549746 10.743 15.487 0.760  6.07 Spots   
 6550516 18.135 13.449 0.634  1.80 Faculae 
 6605846 13.534 15.813 0.654  9.46 Spots   3 
 6606574 12.416 14.302 0.610  4.50         3 
 6611775 10.045 12.034 0.570  1.94 
 6613812 14.395 15.117 0.634  4.30 Spots   
 6613871 11.821 15.936 0.638  7.75 Spots   
 6665390 15.258 13.200 0.546  0.81 Spots   
 6679363 15.140 15.406 0.680  3.53 
 6691114 11.889 14.180 0.651  5.53 Spots   3 
 6708110 12.603 13.672 0.659  8.39 Spots   2 
 6848271 15.310 15.233 0.594  4.39 Spots   3 
 6864181 12.171 14.037 0.610  7.09 Spots   3 
 6877404  2.097 13.117 0.526 13.39 Faculae 
 6922059 10.936 12.161 0.614  7.02         3 
 6939913 12.661 15.070 0.695  7.61 Spots   
 6947058  9.673 15.111 0.698  3.76 Spots   
 6949198 15.053 13.974 0.649  2.18 Spots   3 
 6960111 51.787 14.714 0.686  1.50 Faculae 
 6960292 14.935 13.162 0.688  4.26 Spots   
 6963238  6.497 15.143 0.658  5.87 Spots   
 6966557 10.823 12.911 0.627  0.81 Faculae 
 6976560 10.840 13.889 0.651  3.25 Spots   
 7009632 22.215 11.280        0.81 Spots   3 
 7017862  2.053 13.128 0.611  6.96 Spots   3 
 7022813 17.318 14.746 0.641  1.68 Faculae 
 7032218 16.091 12.946 0.617  1.74 Faculae 
 7033063 15.620 14.368 0.619  8.11 Spots   3 
 7034441  5.087 14.976 0.659  7.21 Spots   
 7101432 10.686 14.283 0.597  4.43 Spots   3 
 7104250 15.330 14.947 0.689  4.95 Spots   3 
 7105442 17.725 14.173 0.695  2.48 Spots   
 7108863 12.319 15.095 0.631  2.65 Spots   
 7109052 10.573 13.689 0.585  3.06 Spots   
 7129992 11.960 14.723 0.666  6.32 Spots   
 7137234  7.077 13.377 0.631  6.84 Spots   3 
 7138795 13.899 13.918 0.654  4.70 Spots   
 7174227  8.579 14.626 0.650  7.61 Spots   3 
 7175234  1.977 10.492        2.64 Spots   3 
 7175289 16.199 14.731 0.680  6.60 Spots   
 7186037 11.967 13.088 0.638  3.47 Spots   3 
 7186846 13.217 13.963 0.681  3.92 Spots   3 
 7198834  0.570 15.673 0.655  9.94 Faculae 
 7199036  0.570 14.214 0.690 26.39 Faculae 
 7203835 17.162 11.851 0.581  0.64 Spots   
 7205181 16.733 14.635 0.711  2.07 Spots   
 7221039  4.462 14.188 0.662  7.05 Faculae 
 7272437  8.728 11.364 0.549  1.07 Faculae 2 
 7283444  6.249 14.674 0.653  8.56 Spots   3 
 7295345 13.614 14.510 0.658  3.76 Spots   3 
 7347511 16.535 15.438 0.693  6.12 Spots   3 
 7375760  7.268 14.895 0.629  8.37 Spots   
 7432092  7.896 13.473 0.598  5.05         2,3 
 7433192  1.434 14.022 0.612  2.32         2 
 7435796 29.217 13.162 0.653  0.83 Faculae 
 7446184 12.340 15.203 0.642  6.78 Spots   
 7448896  5.365 13.841 0.649  9.59 Spots   
 7465661  2.366 12.681 0.636  0.64 Faculae 
 7466345 14.998 14.857 0.502  1.90 Spots   3 
 7531812 18.622 14.895 0.688  6.72 Spots   
 7620991 19.032 14.937 0.694  3.50 Spots   3 
 7659219 51.645 12.955 0.702  0.69 Faculae 
 7678238  7.591 15.184 0.643  5.94 Spots   2 
 7684838 18.265 13.657 0.660  1.34 Faculae 
 7690781  6.726 15.211 0.609 10.06 Spots   
 7691547  0.347 14.462 0.614 31.16         1 
 7692465 12.700 14.942 0.682  4.24 Spots   
 7696149 11.960 15.315 0.672  5.19 Spots   3 
 7734456 17.864 15.043 0.641  4.53 Spots   
 7760570 11.082 14.134 0.612  7.17 
 7771531 15.146 13.783 0.598  1.83 Faculae 
 7801532 19.275 13.574 0.649  0.79         3 
 7803414 11.696 13.705 0.649  1.24 Spots   
 7812583 19.547 14.489 0.641  1.67 
 7816662  5.320 14.733 0.613  4.83 
 7839874  5.255 14.484 0.664  5.07 Spots   
 7849813  8.989 14.980 0.666  5.64 Spots   
 7956211  2.989 15.665 0.608  8.02         3 
 7969984 19.763 12.309 0.652  2.19 Spots   
 7983548 13.387 15.477 0.723  4.97 Spots   
 8008334 11.487 13.477 0.539  4.18 Spots   3 
 8018714 15.398 14.837 0.655  5.76 Spots   
 8026500 15.411 14.436 0.644  4.39 Spots   3 
 8040364  7.565 15.435 0.670  9.02 Spots   
 8041424  3.723 12.836 0.651 11.44         2 
 8043142  3.238 13.745 0.624  4.70 Spots   2 
 8043775 17.835 15.059 0.649  1.92 Faculae 
 8078425  9.687 13.572 0.650  7.75 Spots   
 8078753 18.932 12.368 0.601  0.64 Faculae 3 
 8086600 14.959 14.719 0.640  3.63 Spots   3 
 8128228  8.379 15.117 0.676  7.60 
 8150725 13.838 14.844 0.633  3.64 Spots   
 8172906 14.503 14.690 0.620  3.72 Spots   
 8214259  4.635 14.938 0.639 12.85         3 
 8221901 14.927 14.177 0.669  2.52 Spots   
 8231476 10.223 14.679 0.661  5.41 Spots   
 8243228 25.832 13.342 0.608  0.97 Faculae 
 8264039  7.148 13.684 0.645  7.73 Spots   
 8291864 17.927 14.014 0.653  2.44 
 8296359 14.262 15.197        6.43 Spots   3 
 8298968 10.806 15.268 0.689  6.40 Faculae 
 8330370  8.769 14.237 0.613  5.47 Spots   
 8345997 17.475 14.651 0.664  3.25 Spots   2,3 
 8350026  3.603  9.542        7.78 
 8358772 14.944 15.189 0.746  3.41 
 8376279  5.391 14.333 0.640  7.77 Spots   
 8396113  1.776 13.845 0.654 12.59         1 
 8445367  5.977 15.325 0.727  5.58 Spots   
 8544875 14.773 13.913 0.623  6.50 Spots   3 
 8557980 16.004 13.157 0.571  2.66 Spots   
 8565177 18.762 14.305 0.653  1.73 Spots   
 8618120  8.204 15.119 0.629  3.32 Spots   
 8625143 15.000 14.101 0.632  2.70 Spots   3 
 8676163 17.263 15.703 0.692  5.37 Spots   3 
 8736828 13.170 14.486 0.623  4.12 Spots   3 
 8759594  4.954 13.641 0.620  1.92         2 
 8804069 14.442 13.615 0.581  5.96 Spots   2,3 
 8814296 12.938 14.782 0.667  2.07 Spots   
 8935644  3.636 15.303 0.615  6.28         3 
 8936541 13.596 11.446 0.591  2.96 Spots   3 
 8949512 23.856 14.694 0.604  1.51 Spots   
 8952407 16.368 15.407 0.662  6.65 Spots   
 8958682 11.167 11.631 0.572  1.82 Spots   3 
 9001624 16.043 14.315        4.56 Spots   
 9012244  8.274 13.797 0.580  3.24         3 
 9044728 14.436 12.183 0.629  1.74 Spots   
 9077491  7.647 13.227 0.571  6.97 Spots   
 9094773 10.338 12.242 0.562  1.04 Faculae 3 
 9095289 13.391 15.297 0.687  5.59 Spots   
 9100792  7.882 13.118 0.654  7.87 Spots   
 9138680 18.807 11.514 0.636  0.78 Faculae 3 
 9152469  8.054 13.620 0.597  5.01 Spots   
 9206636 22.581 14.394 0.599  1.43 Spots   3 
 9210192 17.968 14.342 0.682  3.85 Spots   3 
 9269023  7.963 15.240 0.629  8.87         3 
 9274513 15.825 12.745 0.625  3.23 Spots   
 9334867 15.301 13.520 0.626  2.96 Spots   3 
 9335087 15.623 13.416 0.594  4.35 Spots   
 9397109  5.979 15.436 0.701 13.26 Spots   
 9509259  5.383 13.101        8.31 Spots   3 
 9520089  1.468 13.916 0.582 26.68 Spots   3 
 9541809  5.887 12.543 0.594  2.99 
 9574801 14.030 12.661 0.628  4.15 Spots   
 9583465 16.280 15.627 0.721  3.73 Spots   
 9595725 18.739 13.829 0.582  3.42 Spots   
 9643552 14.816 14.696 0.602  2.85 Spots   3 
 9650902 15.737 15.620 0.676  8.25 Spots   
 9654240 12.018 14.786 0.590  4.21 
 9692828 15.192 15.470 0.555  4.49 Spots   3 
 9715987 10.470 15.166 0.600  7.83 Spots   
 9716103  2.801 14.869 0.564  4.24 Faculae 
 9716112  9.541 14.834 0.617  3.70 Spots   
 9762293 12.612 15.131 0.737  6.07 Spots   3 
 9825405 11.017 14.498 0.642  7.43 Spots   
 9826597  7.564 13.249 0.582  8.75 
 9834008 19.392 14.176 0.620  1.58 Spots   
 9834255 65.157 13.366 0.616  1.08 Faculae 
 9893470 15.606 10.603 0.597  0.68 Faculae 
 9894105  2.463 14.589 0.639  5.49 Spots   
 9896700 10.258 15.188 0.628 13.78         3 
 9898686 12.168 14.761 0.640  4.49 Spots   3 
 9957324 11.710 14.023 0.584  1.86 Spots   3 
 9959126  2.353 13.938 0.616 19.12         3 
10000330 16.075 14.325 0.628  3.37 
10001957 10.946 14.689 0.636  6.64         3 
10002816 15.627 13.773 0.557  4.25 Faculae 3 
10016867 11.059 15.527 0.642  5.74 Spots   
10017419  6.408 12.134       10.04         3 
10023341  6.162 14.552 0.620  3.84 Spots   
10025841 11.866 10.795        1.10 
10031308 15.547 12.713 0.627  0.42 Faculae 
10053675  8.021 12.905 0.623  7.41 Spots   3 
10063806 21.601 13.024 0.595  1.14 
10082757 12.270 15.235 0.613 10.03 Spots   3 
10087717 11.091 11.938 0.589  0.64 
10087863 16.087 15.141        4.60 Spots   2 
10088130 14.048 14.650        1.87 Spots   
10088297 13.710 15.504 0.698  6.72 
10119471  2.771 14.870 0.609 11.84         3 
10122937  6.324 11.218 0.555  7.74         2,3 
10156399 10.262 14.274 0.589  3.31 Spots   
10186360  7.312 15.062 0.640  9.14 Spots   
10222603 15.080 13.725 0.635  1.69 Spots   
10272501 16.003 13.218 0.620  3.01 Spots   3 
10280958  6.920 13.361        5.21         3 
10281630 14.559 15.132 0.606  2.74 Spots   
10287666 13.269 12.735        1.85 Spots   
10328797 14.018 13.249 0.589  3.64 Spots   3 
10330600 23.095 14.036 0.610  1.85 Spots   
10338343 14.418 14.349        3.02 Spots   3 
10450544 14.944 14.333 0.606  5.47 Spots   3 
10464732 18.947 13.629 0.637  3.30 Spots   3 
10514730 17.122 13.341 0.627  6.07 Spots   
10526682 17.500 13.122 0.623  1.41 Spots   3 
10550312 14.334 14.756 0.645  2.70 
10583379  3.731 14.199 0.602  8.99 Spots   
10593790 21.857 15.548 0.710  2.29 Faculae 
10594040  5.497 14.923 0.635  4.37 Spots   3 
10600885 13.886 13.070 0.672  5.86 
10605103 11.153 15.844 0.643  5.71 
10611358 15.185 15.555 0.727  8.53 Faculae 3 
10617164 13.705 14.859 0.672  6.46 Spots   
10618260 25.425  9.990        0.70 Faculae 
10656897 11.141 14.863 0.644  9.03 Spots   3 
10670595  5.459 15.067 0.662 12.13 
10675144 10.544 12.993 0.648  2.93         3 
10718853 15.987 12.447 0.629  2.31 Faculae 
10723598 16.161 14.756 0.660  7.45 Spots   
10731529  8.461 12.910 0.571  6.27 Spots   
10733905 16.283 13.958 0.604  0.92 Faculae 
10733940  6.146 14.619 0.658  7.98 Spots   
10735454 18.441 14.983 0.669  2.91 Spots   
10742090 14.600 14.710 0.595  2.23 Spots   
10790803 19.701 13.092 0.623  1.68 Faculae 3 
10814687  8.172 14.063 0.649  7.33 
10843735 13.645 15.188 0.617  1.80 
10862531  4.622 15.035 0.681 11.52 Spots   
10874056 13.573 14.302 0.686  9.17         3 
10913968 13.811 13.960 0.632  8.95 Spots   3 
10921242  1.765 13.598 0.569  8.19 Spots   2 
10935491  5.196 15.252 0.687  8.18 Spots   
10935517 20.073 12.800 0.633  1.03 Faculae 
10982884 12.398 14.403 0.648  4.72 
10983326  9.595 13.169 0.616  4.19 Spots   3 
11014223 12.028 13.349 0.641  9.90 Faculae 2 
11029378 10.754 15.334 0.664  7.77 Faculae 3 
11033434 10.537 12.987 0.607  3.70         2 
11043281 12.708 12.834 0.607  4.62 Spots   
11044124 11.104 14.562 0.651  6.49 Spots   
11045856 17.154 14.537 0.700  7.99 Spots   
11067986 14.973 14.386 0.684  2.62 Spots   
11074801 14.579 15.317 0.655  3.61 Spots   3 
11075287 19.161 13.260 0.662  1.30 Spots   3 
11080522  8.758 14.253 0.681  6.59 Spots   
11082584 11.263 14.257 0.655  7.50 Faculae 3 
11099510 14.776 14.612 0.675  4.54 Spots   
11137289 17.744 14.879 0.672  4.62 Spots   
11144428  9.443 15.117 0.562  6.49 Spots   3 
11145294 13.247 15.068 0.620  4.51 Spots   3 
11181612 10.343 14.511 0.622  6.20 Spots   3 
11182009 14.771 14.566 0.632  5.08 Spots   3 
11186450 15.925 15.004 0.656  2.42 Spots   3 
11197665 13.145 13.766 0.693  7.21 Spots   
11235827 18.931 14.202 0.628  0.89 Faculae 3 
11243446 12.420 14.292 0.567  4.67 Spots   3 
11244552  9.440 14.910 0.654  4.98 
11244980  1.318 13.409 0.583 10.46 Spots   3 
11250420  8.446 14.373 0.598  9.70 Spots   3 
11288330 16.809 11.216 0.617  1.01         3 
11296561  2.889 12.028 0.583  6.07         3 
11298340 16.669 14.435 0.647  2.96 Spots   3 
11299398 10.843 12.991 0.587  6.11 Spots   
11299846  6.954 12.864 0.584  9.45 
11305962 19.940 14.647 0.691  3.48 Spots   
11308629 10.854 12.296 0.590  2.21 Spots   3 
11360892  5.700 12.895 0.586  1.24 Faculae 
11394841  6.338 14.635 0.572  2.24 Faculae 3 
11402767 12.341 14.822 0.664  8.42 Spots   3 
11415049  4.653 13.380 0.576  1.85         2,3 
11447497 17.360 15.424 0.660  2.49 Faculae 
11447772 12.755 15.376 0.670  6.93 Spots   3 
11454524 21.400 15.723 0.632  2.52 Spots   3 
11454525 14.027 15.007 0.670  4.77 Spots   3 
11455145 19.548 12.994 0.575  0.92 Spots   3 
11455711 13.129 13.955 0.656  4.01 Faculae 3 
11457673 12.358 14.997 0.636  3.22 Spots   
11462742 14.555 14.488 0.654  5.24 Spots   3 
11464202  4.574 12.717 0.615  3.15 Spots   
11465355 19.232 14.573 0.704  3.65 Spots   3 
11469284  9.591 14.703 0.700 10.09 Spots   3 
11493473 15.739 13.631 0.558  3.67 Spots   
11499453  7.288 10.658 0.587  8.56 Spots   3 
11506257  3.028 13.680 0.585  6.49 Faculae 3 
11507958 30.710 12.319 0.615  0.84 Faculae 3 
11512949 22.735 15.477 0.714  3.38 Spots   
11519569 18.648 15.397 0.560  2.61 Faculae 
11521365  9.875 15.091 0.682  9.25 Spots   3 
11547790 16.206 14.327 0.648  3.54 Spots   
11599304  5.216 15.112 0.614  8.37 Spots   
11603199  7.143 14.111 0.618 11.05 Spots   
11606040 19.467 11.407 0.641  1.37         3 
11606103 18.330 15.134 0.687  2.84 Spots   
11611131  6.992 13.858 0.613  4.37 Spots   3 
11615736 16.720 12.350 0.598  2.20 Spots   
11618709 18.564 11.927 0.565  0.89 Faculae 3 
11619844 18.837 14.628 0.650  2.55 Spots   3 
11649221 16.968 12.229 0.602  2.37 Spots   
11656715 10.248 14.914 0.569  3.24         3 
11667335  4.081 12.489 0.549 10.41         3 
11668560 14.524 12.846 0.607  6.33 Spots   3 
11671500  6.566 13.971 0.619  4.68 Spots   3 
11701822 15.768 14.699 0.658  3.04 Spots   
11703566 18.907 15.176 0.661  3.99 Spots   
11706689  5.411 13.892        6.21 Spots   
11708650 12.213 13.333 0.610  9.27 Spots   
11713799  2.425 15.379 0.603 12.12 Spots   
11760235 10.129 14.206 0.659  5.77 
11768525 16.229 13.534 0.614  3.65 Spots   
11769443  8.934 12.877        3.84 Spots   
11807397 11.741 13.484 0.635 11.41 Spots   
11820958 12.935 12.825 0.662  7.59         3 
11821247 20.358 15.218 0.706  3.25 Spots   
11824220  8.769 12.277 0.593  6.94 Spots   3 
11853243 19.162 13.767 0.641  3.60 Spots   
11870569  9.599 15.069 0.559  7.61         3 
11873617 15.730 12.447 0.660  5.94 Spots   2,3 
11910377 13.966 13.226 0.618  4.35 Spots   3 
11913675 16.209 15.484 0.670  7.68 Spots   
11919907 20.844 14.678 0.641  2.43 Spots   
11921437 12.429 14.072 0.647  4.44 Spots   
11960342 13.584 14.999 0.674  4.72 Spots   
11960916 25.863 13.342 0.608  1.93 
11969083 11.943 11.523 0.527  2.18 Spots   
11972605  6.866 15.428 0.627  9.00 Spots   
11975373 13.152 13.777 0.602  4.57 Spots   3 
12008910 10.392 14.770 0.622  6.71 Spots   
12010509 17.030 14.261 0.676  2.34 Spots   3 
12011636 18.371 14.417 0.598  1.45 Spots   
12018010 20.472 14.310 0.684  2.11 
12019465 10.340 13.861 0.622  7.23 Spots   
12059936  8.458 13.524 0.680  6.00 Spots   3 
12061108 22.076 13.421 0.592  0.86 Faculae 
12062079 21.139 13.927 0.662  2.14 Faculae 
12062118  5.769 15.827 0.706  8.92 
12105086 12.043 13.144 0.661  6.94 Spots   
12108638 21.499 14.688 0.733  3.80 Spots   3 
12119601 21.896 14.236 0.616  2.67 Spots   
12307301 13.423 13.142 0.642  4.14 Spots   
12315267  4.188 15.062 0.606 14.28 Spots   
12366495  8.171 12.555 0.600  5.27 
12417702 17.689 14.969 0.698  6.01 Spots   
12417799 13.354 15.327 0.650  8.95 Spots   2 
12418678  5.681 15.061 0.621 10.87 Spots   
12454402 10.605 10.464        1.93 Spots   
12555818 16.564 13.756 0.617  3.33 Spots   
12556304 12.892 13.091 0.608  7.32 Spots   
12599166 20.546 13.898 0.615  4.95 Spots   
12602592  6.319 12.696 0.594  3.79 Spots   
12645327 11.216 14.350 0.612  8.87 Spots   
12690265 13.588 12.357 0.600  2.74 Spots   
